Security and Privacy Approaches in Mixed Reality: A Literature Survey

Mixed reality (MR) technology development is now gaining momentum due to advances in computer vision, sensor fusion, and realistic display technologies. With most of the research and development focused on delivering the promise of MR, there is only barely a few working on the privacy and security implications of this technology. This survey paper aims to put in to light these risks, and to look into the latest security and privacy work on MR. Specifically, we list and review the different protection approaches that have been proposed to ensure user and data security and privacy in MR. We extend the scope to include work on related technologies such as augmented reality (AR), virtual reality (VR), and human-computer interaction (HCI) as crucial components, if not the origins, of MR, as well as numerous related work from the larger area of mobile devices, wearables, and Internet-of-Things (IoT). We highlight the lack of investigation, implementation, and evaluation of data protection approaches in MR. Further challenges and directions on MR security and privacy are also discussed.

==> figures/charts/summary_properties-count.txt <==
%	%	Input	Data	Output	Interaction	Device
1	Integrity	0	8	1	2	2
2	Non-Repudiation	3	1	1	4	0
3	Availability	0	5	4	4	0
4	Authorization	12	5	4	6	11
5	Authentication	0	0	0	2	8
6	Identification	0	0	0	4	9
7	Confidentiality	14	11	8	9	13
8	Anonymity	13	5	2	1	0
9	Unlinkability	0	2	0	0	0
10	Undetectability	14	8	6	5	3
11	Plausible-Deniability	0	7	0	0	0
12	Content-Awareness	12	2	2	9	0
13	Policy-Compliance	14	2	2	7	0
